Workload Behavior Driven Memory Subsystem Design for Hyperscale

Hyperscalars run services across a large fleet of servers, serving billions of users worldwide. These services, however, behave differently than commonly available benchmark suites, resulting in server architectures that are not optimized for cloud workloads. With datacenters becoming a primary server processor market, optimizing server processors for cloud workloads by better understanding their behavior has become crucial. To address this, in this paper, we present MemProf, a memory profiler that profiles the three major reasons for stalls in cloud workloads: code-fetch, memory bandwidth, and memory latency. We use MemProf to understand the behavior of cloud workloads and propose and evaluate micro-architectural and memory system design improvements that help cloud workloads' performance. MemProf's code analysis shows that cloud workloads execute the same code across CPU cores. Using this, we propose shared micro-architectural structures--a shared L2 I-TLB and a shared L2 cache. Next, to help with memory bandwidth stalls, using workloads' memory bandwidth distribution, we find that only a few pages contribute to most of the system bandwidth. We use this finding to evaluate a new high-bandwidth, small-capacity memory tier and show that it performs 1.46x better than the current baseline configuration. Finally, we look into ways to improve memory latency for cloud workloads. Profiling using MemProf reveals that L2 hardware prefetchers, a common solution to reduce memory latency, have very low coverage and consume a significant amount of memory bandwidth. To help improve hardware prefetcher performance, we built a memory tracing tool to collect and validate production memory access traces.

==> notes.txt <==

Motivation

1. IPC is low across the fleet
    → IPC vs % of fleet for Meta, SPEC and HPC

1. Stalls are higher
    → Mem capacity and BW with generations
2. Latency
    → Mem latency as % of stall cycles / % of stall cycles
    → Perf sensitivity of latency stalls. (a) L2 HW prefetcher on vs off. Performance and % stall cycles on latency (b) Show that additional BW and additional perf 
    → 

Contribution

1. New profiling methodology
2. Fleet Characterization 
3. Code analysis
    → Code BW plots
    → i- and d-TLB MPKI with SMT enabled and disabled
    → Code execution similarity across cores (heatmap and correlation coefficient)
    → Perf projection based on increased cache size
    → Shared iTLB
4. BW Analysis
    → BW distribution plots using PEBS data
    → Use for tiering (High bandwidth, DDR, CXL)
    → Experimental evaluation using NUMA machine using DPP Reader
    → Distributed vs Unified L3 cache
5. HW Prefetcher accuracy (TODO: L2 prefetcher)
    → Disable and enable prefetcher for all cores and single core to study IPC impact
    → accuracy numbers
6. Latency (?)
7. Traces (?)


Mapping table:
AdFinder        -> Ads1
AdRanker        -> Ads2
AdRetriever     -> Ads3
Web             -> Web2
Instagram       -> Web1
Memcache        -> Cache1
Tao             -> Cache2
DPP-Reader      -> Reader
Feed            -> Feed

==> svg-inkscape/trace-comparison_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trace-comparison_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1162.425bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28956707)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trace-comparison_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

